Goal Recognition over Imperfect Domain Models

Goal recognition is the problem of recognizing the intended goal of autonomous agents or humans by observing their behavior in an environment. Over the past years, most existing approaches to goal and plan recognition have been ignoring the need to deal with imperfections regarding the domain model that formalizes the environment where autonomous agents behave. In this thesis, we introduce the problem of goal recognition over imperfect domain models, and develop solution approaches that explicitly deal with two distinct types of imperfect domains models: (1) incomplete discrete domain models that have possible, rather than known, preconditions and effects in action descriptions; and (2) approximate continuous domain models, where the transition function is approximated from past observations and not well-defined. We develop novel goal recognition approaches over imperfect domains models by leveraging and adapting existing recognition approaches from the literature. Experiments and evaluation over these two types of imperfect domains models show that our novel goal recognition approaches are accurate in comparison to baseline approaches from the literature, at several levels of observability and imperfections.

==> roc_space/heuristic_approaches/GC20.txt <==
# Blocks-World

33.739838	7.4754272
44.850948	6.5537585
52.57453	6.1137585
72.357726	5.6938519
94.56522	5.1220793

# Campus

75.555557	16.666667
77.77778	16.666667
91.11111	10.0
97.77778	2.2222223
100.0	0.0

# Depots

30.15873	12.18638
40.47619	10.483871
61.507934	7.9301074
78.571427	5.5555556
89.285713	2.419355

# Driver-Log

35.31746	18.111111
45.238096	14.166667
55.95238	11.9444445
69.04762	10.722222
78.571427	8.6666666

# Dock-Worker-Robots

19.04762	15.359478
37.301588	12.145969
50.0		10.620915
67.06349	7.298475
85.714287	3.267974

# Easy-IPC-Grid

28.75817	9.072682
45.09804	8.471178
66.66667	5.112782
73.420477	4.185464
82.51366	2.6797386

# Ferry

73.80952	12.84067
94.04762	5.0838575
98.80952	1.9916143
100.0	0.2620545
100.0	0.0

# Intrusion-Detection

46.666667	9.6
86.34921	2.6095238
93.650794	1.2761905
95.238096	1.0095238
100.0	0.17777778

# Kitchen

51.111114	31.851852
40.0	25.925925
53.333336	17.777778
71.11111	16.296296
73.333335	15.555556

# Logistics

42.48366	15.106118
66.013074	8.302122
81.48148	4.702455
91.721135	2.122347
97.26776	0.6309149

# Miconic

56.349206	16.997355
81.349206	8.0026455
94.44444	4.100529
98.4127	1.3888889
100.0	0.3968254

# Rovers

51.5873		16.428572
64.68254	14.021164
76.19048	7.0767194
88.88889	4.100529
94.04762	1.5825397

# Satellite

50.0	18.481481
59.92063	11.382716
65.07937	9.382716
72.619045	3.481481
82.14286	1.574074

# Sokoban

20
26.587301	14.944445
28.968254	13.166666
32.539684	12.5
35.31746	11.722222
45.238096	9.6666664

# ZenoTravel

37.301588	14.756945
50.793654	13.425925
63.095236	9.606481
78.968257	5.9027776
91.66667	2.2569444

==> roc_space/heuristic_approaches/GC40.txt <==
# Blocks-World

29.268292	8.8314104
50.948507	8.0003476
62.059623	7.5875567
76.55827	7.0013526
96.37681	6.5541265

# Campus

84.444445	18.888889
80.0	20.0
91.11111	11.111111
95.555556	6.666667
97.77778	5.5555556

# Depots

37.301588	16.935484
57.539684	11.783154
75.793654	8.989247
90.47619	6.2114694
100.0	2.94086025

# Driver-Log

36.11111	21.944444
47.22222	15.666667
63.492066	13.5
75.396824	11.3333334
82.14286	9.8333335

# Dock-Worker-Robots

44.047618	27.124184
66.26984	16.721132
75.0		11.4379086
91.66667	6.0457516
98.80952	3.3267974

# Easy-IPC-Grid

30.25817	23.972682
44.09804	18.471178
66.66667	15.112782
75.420477	9.185464
85.71366	4.6797386

# Ferry

62.69841	15.207547
87.69841	7.6079663
96.031743	2.2536688
100.0	0.36687632
100.0	0.0

# Intrusion-Detection

34.603176	19.295238
65.71429	7.742857
79.36508	2.4190476
85.714287	1.904762
87.40741	1.5111111

# Kitchen

15.555556	14.259258
26.666668	25.074074
48.88889	28.88889
53.333336	26.666668
48.88889	28.148147

# Logistics

52.287585	20.807324
72.54902	9.0928
81.04575	6.5959215
93.246186	2.434457
99.45355	0.8412198

# Miconic

84.52381	20.78836
95.238096	10.904762
97.22222	5.6216933
99.603176	1.1904762
100.0	0.0

# Rovers

41.666666	18.915343
57.93651	13.624339
79.36508	8.134921
86.904764	5.4973545
92.85714	1.7857144

# Satellite

50.396824	20.135803
63.095236	12.617284
75.0	9.5679015
85.714287	4.666667
95.238096	1.6666668

# Sokoban

# ZenoTravel

38.09524	15.335648
51.984125	13.020833
66.26984	7.7222224
77.380955	6.481481
92.85714	2.3333333

==> roc_space/heuristic_approaches/GC60.txt <==
# Blocks-World

41.05691	12.109509
60.840106	10.083668
69.7832		8.3283752
85.77236	8.0628442
99.63768	7.6434442

# Campus

57.77778	24.444444
62.222224	24.444444
64.444447	25.555557
77.77778	15.555556
86.66667	13.333334

# Depots

39.285713	24.934767
48.015872	17.955914
63.88889	13.219713
79.761904	11.9035843
90.47619	3.4569894

# Driver-Log

36.11111	19.444445
43.650794	14.5
61.11111	12.666667
72.22222	9.777778
79.761904	8.234234

# Dock-Worker-Robots

48.809522	29.684097
72.619045	17.102396
80.15873	11.601307
91.66667	9.3376906
100.0		4.4901961

# Easy-IPC-Grid

45.09804	32.080203
46.84096	26.39098
58.605665	16.917294
67.75599	12.90727
81.42077	7.9411765

# Ferry

67.85714	18.0545074
85.714287	9.603774
95.63492	4.7253669
100.0	3.5765199
100.0	0.0

# Intrusion-Detection

25.714287	12.780952
34.920636	13.961905
49.20635	13.923809
60.952383	13.066667
87.40741	14.4

# Kitchen

26.666668	24.444444
33.333334	24.444444
37.777779	22.222222
46.666667	20.74074
42.222223	22.222222

# Logistics

59.04139	33.20849
79.30283	19.621307
85.620916	12.796505
93.46405	4.889721
97.26776	1.1566772

# Miconic

64.68254	26.124337
81.74603	13.185185
88.88889	6.1507937
92.460316	3.042328
94.04762	1.5873017

# Rovers

41.269842	24.669312
61.507934	19.444445
78.174603	10.2513224
90.47619	6.952381
97.619045	1.8809524

# Satellite

58.33333	22.407408
71.825397	14.629629
80.95238	10.185185
86.11111	5.185185
94.04762	2.2222223

# Sokoban

# ZenoTravel

56.74603	22.280093
71.031743	14.814815
83.33333	8.680555
91.66667	3.935185
96.428573	1.3416667

==> roc_space/heuristic_approaches/GC80.txt <==
# Blocks-World

44.98645	14.2392304
56.368566	10.315638
65.04065	8.439241
82.24932	8.1826518
99.27536	8.0399429

# Campus

80.0	31.111112
84.444445	32.222223
77.77778	34.444445
82.222223	23.333333
86.66667	18.888889

# Depots

52.77778	20.878136
67.06349	13.351254
86.507934	9.765233
92.06349	7.9982436
98.80952	3.4784947

# Driver-Log

53.571427	40.944445
60.714287	20.555555
78.968257	15.994231
90.07937	13.722222
95.238096	10.511213

# Dock-Worker-Robots

63.88889	44.422657
76.984125	26.067538
84.126985	15.130719
92.85714	9.4662308
100.0	7.3267974

# Easy-IPC-Grid

99.12854	75.789475
99.346405	57.669175
99.782133	34.41103
99.346405	25.36341
100.0	8.5882353

# Ferry

80.55556	21.331237
88.88889	12.643606
92.460316	7.4549268
97.619045	5.9958072
100.0	2.1572327

# Intrusion-Detection

16.507937	14.9047616
23.809524	10.4190476
31.428573	11.180952
44.126984	10.990476
58.518517	9.777778

# Kitchen

57.77778	25.185186
48.88889	28.148147
48.88889	28.148147
44.444445	29.62963
48.88889	28.148147

# Logistics

80.827886	44.86059
88.88889	20.952976
92.59259	12.4635875
97.60349	4.473575
100.0	1.21030495

# Miconic

68.650794	34.679896
83.33333	16.402116
87.69841	10.383598
94.84127	4.0343914
100.0	0.9920635

# Rovers

68.650794	41.666666
80.95238	27.314815
92.460316	13.955027
99.603176	11.4312168
100.0	1.9920635

# Satellite

65.07937	28.209877
75.793654	15.679012
85.31746	10.37037
90.873015	7.4320987
100.0	2.4814815

# Sokoban

# ZenoTravel

79.36508	32.52315
88.095236	17.824075
93.650794	10.7708336
96.825397	5.199074
100.0	1.52083335

==> roc_space/heuristic_approaches/RandomGuess.txt <==
0 0
10 10
20 20
30 30
40 40
50 50
60 60
70 70
80 80
90 90
100 100

==> roc_space/heuristic_approaches/UNIQ20.txt <==
# Blocks-World

18.428184	7.278312
41.463414	3.2344293
52.03252	2.6463512
69.512194	1.6840417
83.69565	1.2504466

# Campus

44.444445	27.77778
55.55556	22.222222
73.333335	14.444445
82.222223	8.888889
82.222223	8.888889

# Depots

37.698412	11.021505
49.20635	6.586021
67.85714	4.032258
81.349206	2.5537634
91.66667	1.2096775

# Driver-Log

36.90476	19.833334
45.63492	9.6666664
62.69841	6.666667
79.36508	4.777778
90.47619	3.0

# Dock-Worker-Robots

31.746033	12.091503
50.793654	7.8976035
62.30159	5.9368193
80.15873	3.050109
92.85714	1.3071896

# Easy-IPC-Grid

28.75817	21.528824
44.444445	8.621554
57.51634	6.165414
62.96296	5.112782
67.75956	4.640523

# Ferry

51.19048	11.006289
69.04762	5.1886793
73.4127	3.8259957
82.14286	2.672956
88.095236	1.8867925

# Intrusion-Detection

18.095239	17.504762
41.904762	6.9142856
55.87302	5.7714287
60.634923	5.466667
62.222224	5.3333335

# Kitchen

57.77778	51.111114
68.88889	25.185186
60.0	22.962964
62.222224	17.037037
77.77778	11.111111

# Logistics

41.6122	14.981273
60.34858	5.4099042
70.37037	3.662089
75.1634	2.6841449
78.688526	2.208202

# Miconic

48.015872	12.896825
77.380955	5.8862433
91.26984	1.8518519
96.825397	0.72751325
100.0	0.0

# Rovers

45.238096	14.351852
65.47619	7.539683
79.36508	4.100529
90.873015	1.6534392
95.238096	0.7936508

# Satellite

41.666666	22.962964
53.174603	10.555556
65.07937	7.345679
71.825397	5.185185
85.714287	2.2222223

# Sokoban

20
26.587301	14.944445
28.968254	13.166666
32.539684	12.5
35.31746	11.722222
45.238096	9.6666664

# ZenoTravel

49.603173	10.127315
57.14286	6.886574
79.761904	3.5300925
90.47619	1.7361112
97.619045	0.52083335

==> roc_space/heuristic_approaches/UNIQ40.txt <==
# Blocks-World

28.72629	11.271367
50.948507	2.6998129
61.382115	1.9847635
76.55827	1.2763967
96.014494	0.6073598

# Campus

51.111114	30.0
68.88889	20.0
82.222223	11.111111
93.333334	3.3333335
95.555556	4.4444446

# Depots

48.015872	17.293906
55.55556	6.137993
72.22222	3.4498207
85.31746	1.8817205
96.428573	0.53763445

# Driver-Log

40.47619	17.277777
45.238096	9.166667
69.44444	5.4444443
82.539684	3.9444443
86.904764	2.8333334

# Dock-Worker-Robots

47.22222	25.599128
54.761904	10.784314
65.47619	6.3725494
80.15873	3.267974
95.238096	0.8169935

# Easy-IPC-Grid

30.39804	30.080203
42.51096	26.39098
66.0165	16.917294
72.51599	12.90727
81.02077	2.9411765

# Ferry

48.412699	9.7484276
71.825397	4.821803
76.19048	3.9832287
86.507934	2.096436
88.095236	2.0440252

# Intrusion-Detection

16.190477	11.523809
50.476193	3.1619046
62.222224	2.4952382
72.380954	1.7333332
79.25926	1.3777778

# Kitchen

33.333334	43.703705
64.444447	31.111112
62.222224	25.925925
53.333336	28.148147
62.222224	22.962964

# Logistics

53.812635	18.019143
62.527233	4.702455
72.98475	3.26675
84.96732	1.6437786
93.442625	0.9463723

# Miconic

57.93651	26.785713
76.984125	7.804233
89.68254	2.7116403
97.22222	0.72751325
100.0	0.0

# Rovers

51.984125	13.359788
61.507934	7.60582
82.539684	3.2407407
90.873015	1.7857144
94.04762	1.3888889

# Satellite

47.619048	25.123456
65.07937	9.506173
75.0	5.308642
89.68254	2.4691358
97.619045	0.55555557

# Sokoban

# ZenoTravel

42.460316	11.4583336
58.73016	6.886574
72.619045	4.398148
85.714287	2.2569444
96.428573	0.52083335

==> roc_space/heuristic_approaches/UNIQ60.txt <==
# Blocks-World

32.520324	7.658921
50.948507	2.6597166
61.11111	1.998129
75.33875	1.3031275
94.2029	0.5716327

# Campus

60.0	30.0
73.333335	17.77778
77.77778	13.333333
84.444445	8.888889
84.444445	7.777778

# Depots

44.047618	17.786738
51.984125	6.586021
69.04762	4.032258
80.15873	2.4641577
89.285713	1.3440861

# Driver-Log

43.650794	20.555556
46.825397	9.111111
63.88889	6.1666667
77.380955	3.8333334
88.095236	2.3333333

# Dock-Worker-Robots

36.90476	17.864923
53.571427	9.041394
63.492066	6.318083
79.761904	3.32244
95.238096	0.6535948

# Easy-IPC-Grid

49.45534	42.180455
61.87364	25.313285
69.49891	16.691731
75.59913	11.979951
80.32787	3.006536

# Ferry

61.904764	12.1069185
76.984125	4.297694
79.761904	3.2494757
93.25397	1.1006289
100.0	0.0

# Intrusion-Detection

40.0	36.209524
48.88889	10.742857
58.09524	7.180952
63.809526	6.704762
70.37037	6.311111

# Kitchen

53.333336	34.074074
60.0	22.962964
51.111114	28.148147
42.222223	28.88889
44.444445	28.148147

# Logistics

60.34858	30.9613
72.11329	13.399917
81.04575	8.343737
87.363833	2.4136497
100.0	0.5

# Miconic

54.761904	21.494709
73.015875	7.4074075
87.30159	2.910053
94.44444	1.521164
97.619045	0.3968254

# Rovers

51.5873	18.121693
57.93651	9.920635
78.571427	4.232804
90.47619	1.7857144
98.80952	0.3968254

# Satellite

48.809522	22.469136
65.07937	8.950617
76.5873	5.3703703
85.31746	3.2098766
98.80952	0.74074073

# Sokoban

# ZenoTravel

44.84127	13.310185
57.14286	7.002315
75.793654	3.6458332
86.507934	2.0833334
97.619045	0.34722222

==> roc_space/heuristic_approaches/UNIQ80.txt <==
# Blocks-World

32.249323	12.1060364
51.08401	2.6663994
59.485096	2.1718793
73.848236	1.4835605
93.47826	0.857449

# Campus

75.555557	21.111112
86.66667	17.77778
73.333335	18.88889
68.88889	16.666668
75.555557	15.111111

# Depots

53.571427	25.716847
57.93651	9.22939
79.36508	4.032258
88.095236	2.060932
96.428573	0.40322584

# Driver-Log

46.825397	23.833333
57.539684	9.111111
77.77778	5.111111
88.492066	2.5555555
92.85714	1.6666668

# Dock-Worker-Robots

56.349206	35.56645
59.92063	11.764706
62.69841	7.135076
80.55556	2.9956426
96.428573	0.4901961

# Easy-IPC-Grid

96.949893	76.54136
97.167754	55.46366
98.25708	32.832083
98.69281	23.85965
100.0	0.06535948

# Ferry

64.285713	17.138365
73.80952	5.5031445
76.19048	4.0356394
90.873015	1.4675053
97.619045	0.6289308

# Intrusion-Detection

66.98413	60.09524
61.587304	37.866667
63.809526	30.342856
69.84127	22.057143
82.96296	13.866666

# Kitchen

57.77778	25.185186
48.88889	28.148147
48.88889	28.148147
46.666667	32.592592
57.77778	40.0

# Logistics

77.77778	44.465253
77.124184	15.210155
82.570803	9.5297545
89.542484	2.829796
99.45355	0.15772872

# Miconic

59.126985	26.85185
75.0	9.854497
83.73016	6.283069
90.873015	2.0502646
100.0	0.3968254

# Rovers

61.507934	36.375663
63.492066	16.600528
76.5873	4.695767
92.06349	1.6534392
98.80952	0.1984127

# Satellite

55.95238	29.444444
69.84127	9.074074
79.761904	4.4444446
90.873015	2.2222223
100.0	0.37037036

# Sokoban

# ZenoTravel

56.349206	25.17361
66.26984	10.300926
78.571427	3.2407407
88.095236	1.9675925
96.428573	0.52083335
